StorySets: Ordering Curves and Dimensions for Visualizing Uncertain Sets and Multi-Dimensional Discrete Data

We propose a method for visualizing uncertain set systems, which differs from previous set visualization approaches that are based on certainty (an element either belongs to a set or not). Our method is inspired by storyline visualizations and parallel coordinate plots: (a) each element is represented by a vertical glyph, subdivided into bins that represent different levels of uncertainty; (b) each set is represented by an x-monotone curve that traverses element glyphs through the bins representing the level of uncertainty of their membership. Our implementation also includes optimizations to reduce visual complexity captured by the number of turns for the set curves and the number of crossings. Although several of the natural underlying optimization problems are NP-hard in theory (e.g., optimal element order, optimal set order), in practice, we can compute near-optimal solutions with respect to curve crossings with the help of a new exact algorithm for optimally ordering set curves within each element's bins. With these optimizations, the proposed method makes it easy to see set containment (the smaller set's curve is strictly below the larger set's curve). A brief design-space exploration using uncertain set-membership data, as well as multi-dimensional discrete data, shows the flexibility of the proposed approach.

==> 2023-02-23-notes.txt <==
* investigate radial version of storysets
* find a good real-world uncertain data set

* some variants only as a mock up?
  - set lines starting late or ending early? how to label them?
  - also use for precise sets (two buckets)
  - show all buckets for all elements, even if empty
  - have fixed size buckets instead of cardinality-proportional bucket sizes

* compare against parallel coordinate plot?

* make sure we defend against the argument that we would need a user study

Contributions
* first attempt to visualize fuzzy sets
* algorithmic contributions to optimize this layout
* storysets itself (also a potential tool for precise sets?)

